Notip: Non-parametric True Discovery Proportion control for brain imaging

Cluster-level inference procedures are widely used for brain mapping. These methods compare the size of clusters obtained by thresholding brain maps to an upper bound under the global null hypothesis, computed using Random Field Theory or permutations. However, the guarantees obtained by this type of inference - i.e. at least one voxel is truly activated in the cluster - are not informative with regards to the strength of the signal therein. There is thus a need for methods to assess the amount of signal within clusters; yet such methods have to take into account that clusters are defined based on the data, which creates circularity in the inference scheme. This has motivated the use of post hoc estimates that allow statistically valid estimation of the proportion of activated voxels in clusters. In the context of fMRI data, the All-Resolutions Inference framework introduced in [25] provides post hoc estimates of the proportion of activated voxels. However, this method relies on parametric threshold families, which results in conservative inference. In this paper, we leverage randomization methods to adapt to data characteristics and obtain tighter false discovery control. We obtain Notip, for Non-parametric True Discovery Proportion control: a powerful, non-parametric method that yields statistically valid guarantees on the proportion of activated voxels in data-derived clusters. Numerical experiments demonstrate substantial gains in number of detections compared with state-of-the-art methods on 36 fMRI datasets. The conditions under which the proposed method brings benefits are also discussed.

==> scripts/contrast_list.csv <==
,Study,task1,task2,task3,task4
0,HCP,task001_faces,task001_shapes,task007_tool,task007_place
1,amalric2012mathematicians,task001_body,task001_checkerboard,task002_visual_sentences,task002_visual_right_motor
2,cauvet2009muslang,task001_c01_music,task001_c02_music,task002_c16_language,task002_c08_language
3,devauchelle2009sentence,task001_c01,task001_c02,task001_pseudo_c12,task001_pseudo_c06
4,ds001,task001_control_pumps_demean,task001_pumps_demean,task001_pumps_demean,task001_control_pumps_demean
5,ds002,task001_feedback,task001_task,task003_probabilistic_classification,task002_task
6,ds003,task001_pseudoword,task001_word,task001_word,task001_pseudoword
7,ds007,task001_failed_stop,task001_successful_stop,task003_successful_stop,task003_failed_stop
8,ds008,task001_failed_stop,task001_successful_stop,task002_successful_stop_critical,task002_failed_stop_non-critical
9,ds009,task001_accept,task001_explode,task001_explode,task001_accept
10,ds011,task002_single_task_classification,task002_single_task_probe,task003_dual_task_probe,task003_dual_task_classification
12,ds051,task001_English_English_abstract_novel,task001_English_English_abstract_repeat,task001_Spanish_Spanish_concrete_repeat,task001_Spanish_Spanish_concrete_novel
13,ds052,task001_negative_feedback,task001_positive_feedback,task002_positive_feedback,task002_negative_feedback
14,ds101,task001_congruent_correct,task001_congruent_incorrect,task001_incongruent_incorrect,task001_incongruent_correct
15,ds102,task001_congruent_correct,task001_congruent_incorrect,task001_incongruent_incorrect,task001_incongruent_correct
16,ds105,task001_bottle,task001_cat,task001_shoe,task001_scramble
17,ds107,task001_consonant,task001_objects,task001_words,task001_scramble
18,ds108,task001_look_negative_ant,task001_look_negative_cue,task001_reapp_negative_stim,task001_reapp_negative_rating
19,ds109,task001_false_belief_question,task001_false_belief_story,task001_false_photo_story,task001_false_photo_question
20,ds110,task001_valid_high_confidence_hit_cue,task001_valid_high_confidence_hit_object,task001_valid_miss_object,task001_valid_miss_cue
21,ds114,task001_overt_word_repetition,task002_covert_verb_generation,task004_overt_verb_generation,task003_foot
22,gauthier2009resonance,task004_face,task004_house,task004_scramble,task004_object
23,gauthier2010resonance,task003_face,task003_house,task003_scramble,task003_object
24,henson2010faces,task001_famous_faces,task001_scrambled_faces,task001_unfamiliar_faces,task001_scrambled_faces
25,knops2009recruitment,task002_left_field,task002_right_field,task003_right_field,task003_left_field
26,pinel2007fast,task001_auditory_calculation,task001_auditory_left_motor,task001_visual_sentences,task001_visual_right_motor
27,pinel2009twins,task001_face,task001_house,task002_saccade,task002_next_number


==> scripts/contrast_list2.csv <==
study,task1,task2
HCP,task001_shapes_vs_baseline,task001_faces_vs_baseline
HCP,task004_right_hand_vs_baseline,task004_right_foot_vs_baseline
HCP,task004_right_foot_vs_baseline,task004_left_foot_vs_baseline
HCP,task004_left_hand_vs_baseline,task004_right_foot_vs_baseline
HCP,task004_left_hand_vs_baseline,task004_left_foot_vs_baseline
HCP,task007_tool_vs_baseline,task007_face_vs_baseline
HCP,task007_face_vs_baseline,task007_body_vs_baseline
HCP,task007_tool_vs_baseline,task007_body_vs_baseline
HCP,task007_body_vs_baseline,task007_place_vs_baseline
amalric2012mathematicians,task001_equation_vs_baseline,task001_number_vs_baseline
amalric2012mathematicians,task001_house_vs_baseline,task001_word_vs_baseline
amalric2012mathematicians,task001_house_vs_baseline,task001_body_vs_baseline
amalric2012mathematicians,task001_equation_vs_baseline,task001_word_vs_baseline
amalric2012mathematicians,task002_visual_calculation_vs_baseline,task002_auditory_sentences_vs_baseline
amalric2012mathematicians,task002_auditory_right_motor_vs_baseline,task002_visual_calculation_vs_baseline
cauvet2009muslang,task001_c16_music_vs_baseline,task001_c02_music_vs_baseline
cauvet2009muslang,task002_c16_language_vs_baseline,task002_c01_language_vs_baseline
cauvet2009muslang,task002_c02_language_vs_baseline,task002_c16_language_vs_baseline
cauvet2009muslang,task002_c04_language_vs_baseline,task002_c16_language_vs_baseline
amalric2012mathematicians,task001_face_vs_baseline,task001_scramble_vs_baseline
ds107,task001_scramble_vs_baseline,task001_objects_vs_baseline
ds107,task001_consonant_vs_baseline,task001_scramble_vs_baseline
ds107,task001_consonant_vs_baseline,task001_objects_vs_baseline
ds108,task001_reapp_negative_rating_vs_baseline,task001_reapp_negative_cue_vs_baseline
ds108,task001_look_negative_stim_vs_baseline,task001_look_negative_rating_vs_baseline
ds108,task001_reapp_negative_stim_vs_baseline,task001_reapp_negative_rating_vs_baseline
ds109,task001_false_photo_story_vs_baseline,task001_false_photo_question_vs_baseline
ds109,task001_false_belief_story_vs_baseline,task001_false_photo_story_vs_baseline
ds109,task001_false_belief_question_vs_baseline,task001_false_photo_question_vs_baseline
ds109,task001_false_belief_story_vs_baseline,task001_false_belief_question_vs_baseline
ds109,task001_false_belief_question_vs_baseline,task001_false_photo_story_vs_baseline
pinel2007fast,task001_visual_right_motor_vs_baseline,task001_vertical_checkerboard_vs_baseline
pinel2007fast,task001_auditory_right_motor_vs_baseline,task001_visual_right_motor_vs_baseline
ds107,task001_scramble_vs_baseline,task001_face_vs_baseline
amalric2012mathematicians,task001_house_vs_baseline,task001_scramble_vs_baseline
ds107,task001_words_vs_baseline,task001_face_vs_baseline

